No-core shell model for A = 47 and A = 49

We apply the no-core shell model to the nuclear structure of odd-mass nuclei straddling $^{48}$Ca. Starting with the NN interaction, that fits two-body scattering and bound state data we evaluate the nuclear properties of $A = 47$ and $A = 49$ nuclei while preserving all the underlying symmetries. Due to model space limitations and the absence of 3-body interactions, we incorporate phenomenological interaction terms determined by fits to $A = 48$ nuclei in a previous effort. Our modified Hamiltonian produces reasonable spectra for these odd mass nuclei. In addition to the differences in single-particle basis states, the absence of a single-particle Hamiltonian in our no-core approach complicates comparisons with valence effective NN interactions. We focus on purely off-diagonal two-body matrix elements since they are not affected by ambiguities in the different roles for one-body potentials and we compare selected sets of $fp$-shell matrix elements of our initial and modified Hamiltonians in the harmonic oscillator basis with those of a recent model $fp$-shell interaction, the GXPF1 interaction of Honma, Otsuka, Brown and Mizusaki. While some significant differences emerge from these comparisons, there is an overall reasonably good correlation between our off-diagonal matrix elements and those of GXPF1.

==> Published_A=47-49/Cover_letter_proofs_AN.txt <==
Re:
Article ID:	G/344608/PAP 
Title:	        No-core shell model for A = 47 and A = 49 
Authors:	A G Negoita et al

Dear Editor,

We are resubmitting our manuscript, "No-core shell model for A =
47 and A = 49" by A. G. Negoita, J. P. Vary and S. Stoica after the final corrections.

We appreciate the editors' constructive suggestions for final publication. We have followed
their suggestions very closely (see details below). As a result, we
redid 5 figures (Fig. 7-11), using different symbols instead of relying on colors. 
This allows the figures to be understood even when published in black and white.

With these edits, we hope our manuscript is now ready for publication.

Yours sincerely, 

A. G. Negoita, J. P. Vary and S. Stoica

* * * * * * * * * * * * * * * * * * * * * * * * * * * 

Detailed changes in response to the editors' queries:

Considering Querie Q1, we have redone the figures 7-11, 
instead of blue cross symbols we are using now 
open blue square symbols, instead of green open circles 
we are using red filled circles and instead of magenta crosses 
we are using blue filled squares. Using different symbols, 
allows us to distinguish the different matrix element sets
in a black and white manuscript. Therefore, we list below the
corresponding changes to the caption of figures 7, 8 and 11.
The figure captions for figures 9 and 10 remain as before. 

For Fig. 7 we wish to replace the caption 

"Correlation of $V(abcd; JT)$ matrix
elements between CD-Bonn+3terms and CD-Bonn. The matrix elements
of $T=0$ and $T=1$ are shown by open circles and crosses,
respectively. The green and the magenta colors are for all
$V(abab; JT)$ matrix elements that contribute to the monopole
$V(ab; T)$. The red and blue colors are for all the remaining
matrix elements. There are no monopole shifts. The solid blue
straight line represents a linear fit to all the matrix elements.
The red diagonal dashed line represents the reference correlation
line at $45$-degrees."

with the new caption:

"Correlation of $V(abcd; JT)$ matrix
elements between CD-Bonn+3terms and CD-Bonn. The matrix elements
of $T=0$ and $T=1$ are shown by circles and squares,
respectively. The filled circles and the filled squares are for all
$V(abab; JT)$ matrix elements that contribute to the monopole
$V(ab; T)$. The open circles and open squares are for all the remaining
matrix elements. There are no monopole shifts. The solid straight 
line represents a linear fit to all the matrix elements.
The diagonal dashed line represents the reference correlation
line at $45$-degrees."

We wish to replace the caption of Fig. 8 

"Correlation of $V(abcd; JT)$ 
between CD-Bonn+3terms and CD-Bonn, where we removed all $V(abab; JT)$
matrix elements that contribute to the monopole $V(ab; T)$. The
solid blue straight line represents a linear fit to all the
plotted points. The red circles and the blue crosses stand for
$T=0$ and $T=1$, respectively. The red diagonal dashed line
represents the reference correlation line at $45$-degrees." 

with 

"Correlation of $V(abcd; JT)$ between
CD-Bonn+3terms and CD-Bonn, where we removed all $V(abab; JT)$
matrix elements that contribute to the monopole $V(ab; T)$. The
solid straight line represents a linear fit to all the
plotted points. The open circles and the open squares stand for
$T=0$ and $T=1$, respectively. The diagonal dashed line
represents the reference correlation line at $45$-degrees."

We wish to change the last part of caption of Fig. 11 

"The red
circles and the blue crosses stand for $T=0$ and $T=1$,
respectively. The solid blue straight line represents a linear fit
to all the plotted points. The red diagonal dashed line represents
the reference correlation line at $45$-degrees."

into 

"The open circles and the open squares stand for $T=0$ and $T=1$,
respectively. The thick solid line represents a linear fit
to all the plotted points. The diagonal dashed line represents
the reference correlation line at $45$-degrees."

We wish to modify the text of subsection 3.5 Matrix elements correlations.  
That is we wish to replace several sentences in the second part 
of first paragraph of this subsection 

"We distinguish the
diagonal $V(abab; JT)$ matrix elements that contribute to the
monopole by different colors. Green circles stand for $V(abab;
JT=0)$ and magenta crosses stand for $V(abab; JT=1)$ matrix
elements. All the remaining matrix elements $V(abcd; JT)$ where at
least one single-particle-state (sps) of the bra is different from
a sps of the ket are plotted as red circles for $T=0$ and blue
crosses for $T=1$. We see the magenta points, that correspond to
$V(abab; JT=1)$ matrix elements, are farther from the linear fit,
ranging between 1 MeV and 2 MeV away from the linear fit line." 

with the following:

"We distinguish the
diagonal $V(abab; JT)$ matrix elements that contribute to the
monopole by different symbols. Filled circles stand for 
$V(abab; JT=0)$ and filled squares stand for $V(abab; JT=1)$ matrix
elements. All the remaining matrix elements $V(abcd; JT)$ where at
least one single-particle-state (sps) of the bra is different from
a sps of the ket are plotted as open circles for $T=0$ and open 
squares for $T=1$.  We see the filled square points, that correspond to
$V(abab; JT=1)$ matrix elements, are farther from the linear fit,
ranging between 1 MeV and 2 MeV away from the linear fit line."

In the last paragraph of Subsection 3.5 we wish to replace the sentence 

"That is, we eliminate all two-body 
matrix elements where at least one single-particle-state (sps) 
of the bra equals an sps of the ket." 

with the following: 

"That is, we eliminate all two-body matrix elements
where at least one single-particle-state (sps) of the bra equals 
a sps of the ket." 

Taking into consideration the Querie Q2, we checked all the journal 
references that do not have a blue link. We checked references 
[4], [5], [6], second part of reference [11], [12], third part 
of reference [24], fourth part of reference [24], [25] and [27]. 
We found all references are correct except the third part 
of reference [24].  This part of reference [24] 

"S. Y. Lee and K. Suzuki, Phys. Lett. {\bf 91B}, 79 (1980);" 

should be replaced by 

"S. Y. Lee and K. Suzuki, Phys. Lett. B {\bf 91}, 173 (1980);".

In response to the querie Q3 we wish to replace 
the last citation of reference [39] 

"J. P. Vary, H. Honkanen, J. Li, P. Maris, S. J. Brodsky, A. Harindranath, 
G.F. de Teramond, P. Sternberg, E. G. Ng and C. Yang, Proceedings of
 Science LC2008, 040 (2008); arXiv: 0812.1819; 
and to be published, arXiv:0905.1411." 

with the following: 

"J. P. Vary, H. Honkanen, J. Li, P. Maris, S. J. Brodsky, P. Sternberg, 
E. G. Ng and C. Yang, "Recent Progress in Hamiltonian light-front QCD," 
in Light Cone 2008 Relativistic Nuclear and Particle Physics, 
Proceedings of Science LC2008 (Sissa, IT), 
040 (2008), 040 (2008) ; SLAC-PUB-13460; arXiv: 0812.1819."

We also have a few other minor changes in the text. 

We wish to change the word "effected" 
in the abstract with the word "affected" in the following sentence:

"We focus on purely off-diagonal two-body matrix elements since they are not 
affected by ambiguities in the different roles for one-body
potentials..."

We would like to change the $A=47-49$ in the first sentence of the Introduction 
to $A=47 - 49$ so that it reads

"The low-lying levels of the $A=47 - 49$ nuclei have long been of
experimental and theoretical interest." 

We would like to change the symbol "V(abab: JT)" in formula (3) of subsection 3.4 
to "V(abab; JT)".



